A 3D-Printed Millimeter-Wave Inline Waveguide-to-Coplanar-Waveguide Transition to Enable Dense Spectrometer Arrays for Intensity Mapping Surveys

We present a 3D-printed millimeter-wave, octave-bandwidth, in-line waveguide-to-coplanar-waveguide transition designed to enable focal planes with dense arrays of on-chip spectrometers. These arrays will enable compelling surveys of the large-scale structure of the universe through millimeter-wave intensity mapping. The transition consists of a four-step ridge-waveguide transformer that couples light from a rectangular waveguide onto a coplanar waveguide via an electrical connection made with indium bump bonds. We develop a tolerance-aware optimization approach to identify high-performance transition geometries that are robust to manufacturing variations; the same formulation can be applied to other tolerance-sensitive design problems. We also describe the implementation of a custom apparatus and procedure for bump-bonding a silicon chip to a metallized 3D-printed component. We detail the fabrication of the coplanar waveguide chip and three-dimensional waveguide structure, simulations and metrology of a test device, and room temperature reflectance measurements of this device. The room temperature metrology and reflection measurements are consistent with a model that predicts a coupling efficiency of $\mathord{\sim} 95\%$ at cryogenic temperatures in the 85-170 GHz frequency range.

==> 3D_Print_V1_Toleranced_pm4um.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.7},
  ipe pen small/.style={line width=0.5},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=1},
  ipe pen ultrafat/.style={line width=1.5},
  ipe pen ultraultrafat/.style={line width=2.4},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=5},
  ipe arrow large/.style={scale=7},
  ipe arrow small/.style={scale=5},
  ipe arrow tiny/.style={scale=3},
  ipe arrow very large/.style={scale=10},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 1bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp on 1bp off 1bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp},
  ipe dash dashed/.style={dash pattern=on 3bp off 1bp},
  ipe dash dashed long/.style={dash pattern=on 4bp off 1bp},
  ipe dash dashed short/.style={dash pattern=on 2bp off 1bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{darkblue}{rgb}{0.125,0.29,0.529}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.752,0,0}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{purple}{rgb}{0.49,0.149,0.804}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\definecolor{Tab20bc blue 1}{rgb}{0.192,0.51,0.741}%
\definecolor{Tab20bc blue 2}{rgb}{0.42,0.682,0.839}%
\definecolor{Tab20bc blue 3}{rgb}{0.62,0.792,0.882}%
\definecolor{Tab20bc blue 4}{rgb}{0.776,0.859,0.937}%
\definecolor{Tab20bc brown 1}{rgb}{0.549,0.427,0.192}%
\definecolor{Tab20bc brown 2}{rgb}{0.741,0.62,0.224}%
\definecolor{Tab20bc brown 3}{rgb}{0.906,0.729,0.322}%
\definecolor{Tab20bc brown 4}{rgb}{0.906,0.796,0.58}%
\definecolor{Tab20bc darkpurple 1}{rgb}{0.224,0.231,0.475}%
\definecolor{Tab20bc darkpurple 2}{rgb}{0.322,0.329,0.639}%
\definecolor{Tab20bc darkpurple 3}{rgb}{0.42,0.431,0.812}%
\definecolor{Tab20bc darkpurple 4}{rgb}{0.612,0.62,0.871}%
\definecolor{Tab20bc gray 1}{rgb}{0.388,0.388,0.388}%
\definecolor{Tab20bc gray 2}{rgb}{0.588,0.588,0.588}%
\definecolor{Tab20bc gray 3}{rgb}{0.741,0.741,0.741}%
\definecolor{Tab20bc gray 4}{rgb}{0.851,0.851,0.851}%
\definecolor{Tab20bc green 1}{rgb}{0.192,0.639,0.329}%
\definecolor{Tab20bc green 2}{rgb}{0.549,0.635,0.322}%
\definecolor{Tab20bc green 3}{rgb}{0.71,0.812,0.42}%
\definecolor{Tab20bc green 4}{rgb}{0.78,0.914,0.753}%
\definecolor{Tab20bc magenta 1}{rgb}{0.482,0.255,0.451}%
\definecolor{Tab20bc magenta 2}{rgb}{0.647,0.318,0.58}%
\definecolor{Tab20bc magenta 3}{rgb}{0.808,0.427,0.741}%
\definecolor{Tab20bc magenta 4}{rgb}{0.871,0.62,0.839}%
\definecolor{Tab20bc orange 1}{rgb}{0.902,0.333,0.051}%
\definecolor{Tab20bc orange 2}{rgb}{0.992,0.553,0.235}%
\definecolor{Tab20bc orange 3}{rgb}{0.992,0.682,0.42}%
\definecolor{Tab20bc orange 4}{rgb}{0.992,0.816,0.635}%
\definecolor{Tab20bc purple 1}{rgb}{0.459,0.42,0.694}%
\definecolor{Tab20bc purple 2}{rgb}{0.62,0.604,0.784}%
\definecolor{Tab20bc purple 3}{rgb}{0.737,0.741,0.863}%
\definecolor{Tab20bc purple 4}{rgb}{0.855,0.855,0.922}%
\definecolor{Tab20bc red 1}{rgb}{0.518,0.235,0.224}%
\definecolor{Tab20bc red 2}{rgb}{0.678,0.286,0.29}%
\definecolor{Tab20bc red 3}{rgb}{0.839,0.38,0.42}%
\definecolor{Tab20bc red 4}{rgb}{0.906,0.588,0.612}%
\definecolor{chartreuse}{rgb}{0.4,0.804,0}%
\definecolor{darkolivegreen}{rgb}{0.635,0.804,0.353}%
\definecolor{deeppink}{rgb}{0.804,0.063,0.463}%
\definecolor{desaturatedblue}{rgb}{0.447,0.623,0.811}%
\definecolor{dodgerblue}{rgb}{0.094,0.455,0.804}%
\definecolor{gray25}{rgb}{0.25,0.25,0.25}%
\definecolor{gray40}{rgb}{0.4,0.4,0.4}%
\definecolor{gray50}{rgb}{0.498,0.498,0.498}%
\definecolor{gray60}{rgb}{0.6,0.6,0.6}%
\definecolor{gray70}{rgb}{0.702,0.702,0.702}%
\definecolor{gray80}{rgb}{0.8,0.8,0.8}%
\definecolor{gray90}{rgb}{0.898,0.898,0.898}%
\definecolor{lightgray Hanser}{rgb}{0.898,0.898,0.898}%
\definecolor{lightskyblue}{rgb}{0.553,0.714,0.804}%
\definecolor{lightsteelblue}{rgb}{0.635,0.71,0.804}%
\definecolor{mediumyellow}{rgb}{1,1,0.678}%
\definecolor{palegreen}{rgb}{0.486,0.804,0.486}%
\definecolor{palevioletred}{rgb}{0.804,0.408,0.537}%
\definecolor{pink-light}{rgb}{0.804,0.549,0.584}%
\definecolor{pink-orchid}{rgb}{0.804,0.412,0.788}%
\definecolor{slategray}{rgb}{0.624,0.714,0.804}%
\definecolor{somered}{rgb}{0.937,0.16,0.16}%
\definecolor{steel1blue}{rgb}{0.388,0.722,1}%
\definecolor{steelblue}{rgb}{0.275,0.51,0.706}%
\definecolor{steelblue2}{rgb}{0.361,0.675,0.933}%
\definecolor{steelblue3}{rgb}{0.31,0.58,0.804}%
\definecolor{strongred}{rgb}{0.8,0,0.2}%
\definecolor{turquoise}{rgb}{0.251,0.878,0.816}%
\begin{tikzpicture}[ipe stylesheet]
  \begin{scope}[shift={(-0.0074, 72.9067)}]
    \begin{scope}
      \clip
        (37.4802, 557.212) rectangle (493.52, 284.788);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (19.3212, 160.4961){\includegraphics[width=740.2628bp]{3D_Print_V1_Toleranced_pm4um_img_001.pdf}};
    \end{scope}
    \draw
      (37.4802, 557.212) rectangle (493.52, 284.788);
  \end{scope}
  \filldraw[fill=white, ipe draw opacity opaque, ipe fill opacity 75]
    (363.9936, 620.9347) rectangle (483.9936, 364.9347);
  \filldraw[rgb color={fill=0.498 0 0}]
    (386.0407, 617.12) rectangle (370.4987, 579.103);
  \filldraw[rgb color={fill=0.796 0 0}]
    (386.0407, 579.103) rectangle (370.4987, 553.577);
  \filldraw[rgb color={fill=1 0.098 0}]
    (386.0407, 553.577) rectangle (370.4987, 527.57);
  \filldraw[rgb color={fill=1 0.396 0}]
    (386.0407, 527.57) rectangle (370.4987, 509.538);
  \filldraw[rgb color={fill=1 0.698 0}]
    (386.0407, 509.538) rectangle (370.4987, 499.39);
  \filldraw[rgb color={fill=0 1 0}]
    (386.0407, 499.39) rectangle (370.4987, 486.779);
  \filldraw[shift={(386.041, 407.068)}, yscale=-1, rgb color={fill=0 0 0.796}]
    (0, 0) rectangle (-15.542, -25.526);
  \filldraw[shift={(386.041, 369.051)}, yscale=-1, rgb color={fill=0 0 0.498}]
    (0, 0) rectangle (-15.542, -38.017);
  \filldraw[shift={(386.041, 432.594)}, yscale=-1, rgb color={fill=0 0.098 1}]
    (0, 0) rectangle (-15.542, -26.007);
  \filldraw[shift={(386.041, 458.601)}, yscale=-1, rgb color={fill=0 0.396 1}]
    (0, 0) rectangle (-15.542, -18.032);
  \filldraw[shift={(386.041, 476.633)}, yscale=-1, rgb color={fill=0 0.698 1}]
    (0, 0) rectangle (-15.542, -10.148);
  \filldraw[shift={(51.993, 386.686)}, yscale=1.0875, fill=white, ipe draw opacity opaque, ipe fill opacity 75]
    (0, 0) rectangle (120, -20);
  \node[ipe node, anchor=south, font=\small]
     at (111.993, 373.315) {$\qty{1}{\milli \meter}$};
  \draw[ipe pen fat]
    (57.086, 368.935)
     -- (166.901, 368.935);
  \draw
    (387.0407, 617.12)
     -- (390.4987, 617.12)
     -- (402.4987, 609.12)
     -- (406.4987, 609.12);
  \draw
    (386.9947, 499.39)
     -- (390.4987, 499.39)
     -- (402.4987, 504.063)
     -- (406.4987, 504.063);
  \node[ipe node]
     at (410.499, 605.204) {$\qty{50}{\text{(\micro \meter)}}$};
  \node[ipe node]
     at (410.499, 583.109) {$35$};
  \node[ipe node]
     at (410.575, 557.613) {$25$};
  \node[ipe node]
     at (410.499, 536.855) {$15$};
  \node[ipe node]
     at (410.499, 500.148) {$4$};
  \draw
    (387.0257, 527.5694)
     -- (390.4987, 527.5694)
     -- (402.4987, 540.7704)
     -- (406.4987, 540.7704);
  \draw
    (387.0407, 579.1031)
     -- (390.4987, 579.1031)
     -- (402.4987, 587.0251)
     -- (406.4987, 587.0251);
  \draw
    (387.0407, 553.5767)
     -- (390.5747, 553.5767)
     -- (402.5747, 561.5287)
     -- (406.5747, 561.5287);
  \draw
    (387.041, 509.538)
     -- (390.545, 509.538)
     -- (402.545, 521.286)
     -- (406.545, 521.286);
  \node[ipe node]
     at (410.545, 517.37) {$8$};
  \draw[shift={(387.041, 369.05)}, yscale=-1]
    (0, 0)
     -- (3.458, 0)
     -- (15.458, -8)
     -- (19.458, -8);
  \node[ipe node]
     at (410.499, 373.621) {$\qty{-50}{\text{(\micro \meter)}}$};
  \draw[shift={(386.995, 486.781)}, yscale=-1]
    (0, 0)
     -- (3.504, 0)
     -- (15.504, 4.673)
     -- (19.504, 4.673);
  \node[ipe node]
     at (410.499, 395.718) {$-35$};
  \node[ipe node]
     at (410.575, 421.214) {$-25$};
  \node[ipe node]
     at (410.499, 441.972) {$-15$};
  \node[ipe node]
     at (410.499, 478.19) {$-4$};
  \draw[shift={(387.026, 458.599)}, yscale=-1]
    (0, 0)
     -- (3.473, 0)
     -- (15.473, 13.201)
     -- (19.473, 13.201);
  \draw[shift={(387.041, 407.066)}, yscale=-1]
    (0, 0)
     -- (3.458, 0)
     -- (15.458, 7.922)
     -- (19.458, 7.922);
  \draw[shift={(387.041, 432.592)}, yscale=-1]
    (0, 0)
     -- (3.534, 0)
     -- (15.534, 7.952)
     -- (19.534, 7.952);
  \draw
    (387.041, 476.631)
     -- (390.545, 476.631)
     -- (402.545, 464.883)
     -- (406.545, 464.882);
  \node[ipe node]
     at (410.545, 460.966) {$-8$};
  \node[ipe node, anchor=north, text=white]
     at (104, 476) {\textbf{Bosses}};
  \node[ipe node, rotate=-27.6166, anchor=center, text=white]
     at (96, 576) {\textbf{CPW Channel}};
  \draw[white, ipe pen fat, <-]
    (168, 560)
     -- (104, 480);
  \draw[white, ipe pen fat, ->]
    (104, 480)
     -- (112, 512);
\end{tikzpicture}


==> Bonder.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.7},
  ipe pen small/.style={line width=0.5},
  ipe pen ultrafat/.style={line width=1.5},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=1},
  ipe pen ultraultrafat/.style={line width=2.4},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=5},
  ipe arrow large/.style={scale=7},
  ipe arrow tiny/.style={scale=3},
  ipe arrow small/.style={scale=5},
  ipe arrow very large/.style={scale=10},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 1bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp on 1bp off 1bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp},
  ipe dash dashed long/.style={dash pattern=on 4bp off 1bp},
  ipe dash dashed short/.style={dash pattern=on 2bp off 1bp},
  ipe dash dashed/.style={dash pattern=on 3bp off 1bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{Tab20bc blue 1}{rgb}{0.192,0.51,0.741}%
\definecolor{Tab20bc blue 2}{rgb}{0.42,0.682,0.839}%
\definecolor{Tab20bc blue 3}{rgb}{0.62,0.792,0.882}%
\definecolor{Tab20bc blue 4}{rgb}{0.776,0.859,0.937}%
\definecolor{Tab20bc brown 1}{rgb}{0.549,0.427,0.192}%
\definecolor{Tab20bc brown 2}{rgb}{0.741,0.62,0.224}%
\definecolor{Tab20bc brown 3}{rgb}{0.906,0.729,0.322}%
\definecolor{Tab20bc brown 4}{rgb}{0.906,0.796,0.58}%
\definecolor{Tab20bc darkpurple 1}{rgb}{0.224,0.231,0.475}%
\definecolor{Tab20bc darkpurple 2}{rgb}{0.322,0.329,0.639}%
\definecolor{Tab20bc darkpurple 3}{rgb}{0.42,0.431,0.812}%
\definecolor{Tab20bc darkpurple 4}{rgb}{0.612,0.62,0.871}%
\definecolor{Tab20bc gray 1}{rgb}{0.388,0.388,0.388}%
\definecolor{Tab20bc gray 2}{rgb}{0.588,0.588,0.588}%
\definecolor{Tab20bc gray 3}{rgb}{0.741,0.741,0.741}%
\definecolor{Tab20bc gray 4}{rgb}{0.851,0.851,0.851}%
\definecolor{Tab20bc green 1}{rgb}{0.192,0.639,0.329}%
\definecolor{Tab20bc green 2}{rgb}{0.549,0.635,0.322}%
\definecolor{Tab20bc green 3}{rgb}{0.71,0.812,0.42}%
\definecolor{Tab20bc green 4}{rgb}{0.78,0.914,0.753}%
\definecolor{Tab20bc magenta 1}{rgb}{0.482,0.255,0.451}%
\definecolor{Tab20bc magenta 2}{rgb}{0.647,0.318,0.58}%
\definecolor{Tab20bc magenta 3}{rgb}{0.808,0.427,0.741}%
\definecolor{Tab20bc magenta 4}{rgb}{0.871,0.62,0.839}%
\definecolor{Tab20bc orange 1}{rgb}{0.902,0.333,0.051}%
\definecolor{Tab20bc orange 2}{rgb}{0.992,0.553,0.235}%
\definecolor{Tab20bc orange 3}{rgb}{0.992,0.682,0.42}%
\definecolor{Tab20bc orange 4}{rgb}{0.992,0.816,0.635}%
\definecolor{Tab20bc purple 1}{rgb}{0.459,0.42,0.694}%
\definecolor{Tab20bc purple 2}{rgb}{0.62,0.604,0.784}%
\definecolor{Tab20bc purple 3}{rgb}{0.737,0.741,0.863}%
\definecolor{Tab20bc purple 4}{rgb}{0.855,0.855,0.922}%
\definecolor{Tab20bc red 1}{rgb}{0.518,0.235,0.224}%
\definecolor{Tab20bc red 2}{rgb}{0.678,0.286,0.29}%
\definecolor{Tab20bc red 3}{rgb}{0.839,0.38,0.42}%
\definecolor{Tab20bc red 4}{rgb}{0.906,0.588,0.612}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{chartreuse}{rgb}{0.4,0.804,0}%
\definecolor{darkblue}{rgb}{0.125,0.29,0.529}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkolivegreen}{rgb}{0.635,0.804,0.353}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.752,0,0}%
\definecolor{deeppink}{rgb}{0.804,0.063,0.463}%
\definecolor{desaturatedblue}{rgb}{0.447,0.623,0.811}%
\definecolor{dodgerblue}{rgb}{0.094,0.455,0.804}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray25}{rgb}{0.25,0.25,0.25}%
\definecolor{gray40}{rgb}{0.4,0.4,0.4}%
\definecolor{gray50}{rgb}{0.498,0.498,0.498}%
\definecolor{gray60}{rgb}{0.6,0.6,0.6}%
\definecolor{gray70}{rgb}{0.702,0.702,0.702}%
\definecolor{gray80}{rgb}{0.8,0.8,0.8}%
\definecolor{gray90}{rgb}{0.898,0.898,0.898}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray Hanser}{rgb}{0.898,0.898,0.898}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightskyblue}{rgb}{0.553,0.714,0.804}%
\definecolor{lightsteelblue}{rgb}{0.635,0.71,0.804}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{mediumyellow}{rgb}{1,1,0.678}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{palegreen}{rgb}{0.486,0.804,0.486}%
\definecolor{palevioletred}{rgb}{0.804,0.408,0.537}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{pink-light}{rgb}{0.804,0.549,0.584}%
\definecolor{pink-orchid}{rgb}{0.804,0.412,0.788}%
\definecolor{purple}{rgb}{0.49,0.149,0.804}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{slategray}{rgb}{0.624,0.714,0.804}%
\definecolor{somered}{rgb}{0.937,0.16,0.16}%
\definecolor{steel1blue}{rgb}{0.388,0.722,1}%
\definecolor{steelblue}{rgb}{0.275,0.51,0.706}%
\definecolor{steelblue2}{rgb}{0.361,0.675,0.933}%
\definecolor{steelblue3}{rgb}{0.31,0.58,0.804}%
\definecolor{strongred}{rgb}{0.8,0,0.2}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\begin{tikzpicture}[ipe stylesheet]
  \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (176.7024, 320){\includegraphics[width=207.2974bp]{Bonder_img_001.pdf}};
  \node[ipe node, anchor=north west]
     at (392, 688) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedright Wide DOF microscope for coarse alignment
       \end{minipage}
     };
  \node[ipe node, anchor=west]
     at (392, 575.5) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedright Narrow DOF microscope for tilt alignment
       \end{minipage}
     };
  \node[ipe node, anchor=west]
     at (392, 504) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedright Transparent reticle with PVA glue holds die
       \end{minipage}
     };
  \node[ipe node, anchor=south west]
     at (392, 320) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedright Load cell readout for bonding force measurement
       \end{minipage}
     };
  \node[ipe node, anchor=north east]
     at (168, 688) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedleft SWIR microscope for fine alignment through silicon die
       \end{minipage}
     };
  \node[ipe node, anchor=south east]
     at (168, 320) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedleft 6 DOF stage stack with vacuum chuck holds WG transition structure
       \end{minipage}
     };
  \node[ipe node, anchor=east]
     at (168, 560.603) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedleft SWIR ring light on adjustable bracket
       \end{minipage}
     };
  \node[ipe node, anchor=east]
     at (168, 464) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedleft Spring-loaded dual pantograph platform for controlled bonding force
       \end{minipage}
     };
  \node[ipe node, anchor=west]
     at (392, 432) {
       \begin{minipage}{64bp}\small\kern0pt
         \raggedright Motorized 3-axis stage for position measurement
       \end{minipage}
     };
  \draw
    (176.702, 688.396) rectangle (384, 320);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (172, 648)
     -- (236, 588);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (172, 556)
     -- (224, 504);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (172, 360)
     -- (252, 424);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (388, 648)
     -- (276, 544);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (388, 576)
     -- (308, 536);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (388, 504)
     -- (252, 476);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (388, 352)
     -- (332, 384);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (172, 464)
     -- (248, 440);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (388, 436)
     -- (344, 480);
  \draw[Tab20bc orange 1, ipe pen ultrafat, ->]
    (388, 428)
     -- (348, 412);
\end{tikzpicture}


==> Bump_bonding_4.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.7},
  ipe pen small/.style={line width=0.5},
  ipe pen ultrafat/.style={line width=1.5},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=1},
  ipe pen ultraultrafat/.style={line width=2.4},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=5},
  ipe arrow large/.style={scale=7},
  ipe arrow tiny/.style={scale=3},
  ipe arrow small/.style={scale=5},
  ipe arrow very large/.style={scale=10},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 1bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp on 1bp off 1bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp},
  ipe dash dashed long/.style={dash pattern=on 4bp off 1bp},
  ipe dash dashed short/.style={dash pattern=on 2bp off 1bp},
  ipe dash dashed/.style={dash pattern=on 3bp off 1bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{Tab20bc blue 1}{rgb}{0.192,0.51,0.741}%
\definecolor{Tab20bc blue 2}{rgb}{0.42,0.682,0.839}%
\definecolor{Tab20bc blue 3}{rgb}{0.62,0.792,0.882}%
\definecolor{Tab20bc blue 4}{rgb}{0.776,0.859,0.937}%
\definecolor{Tab20bc brown 1}{rgb}{0.549,0.427,0.192}%
\definecolor{Tab20bc brown 2}{rgb}{0.741,0.62,0.224}%
\definecolor{Tab20bc brown 3}{rgb}{0.906,0.729,0.322}%
\definecolor{Tab20bc brown 4}{rgb}{0.906,0.796,0.58}%
\definecolor{Tab20bc darkpurple 1}{rgb}{0.224,0.231,0.475}%
\definecolor{Tab20bc darkpurple 2}{rgb}{0.322,0.329,0.639}%
\definecolor{Tab20bc darkpurple 3}{rgb}{0.42,0.431,0.812}%
\definecolor{Tab20bc darkpurple 4}{rgb}{0.612,0.62,0.871}%
\definecolor{Tab20bc gray 1}{rgb}{0.388,0.388,0.388}%
\definecolor{Tab20bc gray 2}{rgb}{0.588,0.588,0.588}%
\definecolor{Tab20bc gray 3}{rgb}{0.741,0.741,0.741}%
\definecolor{Tab20bc gray 4}{rgb}{0.851,0.851,0.851}%
\definecolor{Tab20bc green 1}{rgb}{0.192,0.639,0.329}%
\definecolor{Tab20bc green 2}{rgb}{0.549,0.635,0.322}%
\definecolor{Tab20bc green 3}{rgb}{0.71,0.812,0.42}%
\definecolor{Tab20bc green 4}{rgb}{0.78,0.914,0.753}%
\definecolor{Tab20bc magenta 1}{rgb}{0.482,0.255,0.451}%
\definecolor{Tab20bc magenta 2}{rgb}{0.647,0.318,0.58}%
\definecolor{Tab20bc magenta 3}{rgb}{0.808,0.427,0.741}%
\definecolor{Tab20bc magenta 4}{rgb}{0.871,0.62,0.839}%
\definecolor{Tab20bc orange 1}{rgb}{0.902,0.333,0.051}%
\definecolor{Tab20bc orange 2}{rgb}{0.992,0.553,0.235}%
\definecolor{Tab20bc orange 3}{rgb}{0.992,0.682,0.42}%
\definecolor{Tab20bc orange 4}{rgb}{0.992,0.816,0.635}%
\definecolor{Tab20bc purple 1}{rgb}{0.459,0.42,0.694}%
\definecolor{Tab20bc purple 2}{rgb}{0.62,0.604,0.784}%
\definecolor{Tab20bc purple 3}{rgb}{0.737,0.741,0.863}%
\definecolor{Tab20bc purple 4}{rgb}{0.855,0.855,0.922}%
\definecolor{Tab20bc red 1}{rgb}{0.518,0.235,0.224}%
\definecolor{Tab20bc red 2}{rgb}{0.678,0.286,0.29}%
\definecolor{Tab20bc red 3}{rgb}{0.839,0.38,0.42}%
\definecolor{Tab20bc red 4}{rgb}{0.906,0.588,0.612}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{chartreuse}{rgb}{0.4,0.804,0}%
\definecolor{darkblue}{rgb}{0.125,0.29,0.529}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkolivegreen}{rgb}{0.635,0.804,0.353}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.752,0,0}%
\definecolor{deeppink}{rgb}{0.804,0.063,0.463}%
\definecolor{desaturatedblue}{rgb}{0.447,0.623,0.811}%
\definecolor{dodgerblue}{rgb}{0.094,0.455,0.804}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray25}{rgb}{0.25,0.25,0.25}%
\definecolor{gray40}{rgb}{0.4,0.4,0.4}%
\definecolor{gray50}{rgb}{0.498,0.498,0.498}%
\definecolor{gray60}{rgb}{0.6,0.6,0.6}%
\definecolor{gray70}{rgb}{0.702,0.702,0.702}%
\definecolor{gray80}{rgb}{0.8,0.8,0.8}%
\definecolor{gray90}{rgb}{0.898,0.898,0.898}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray Hanser}{rgb}{0.898,0.898,0.898}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightskyblue}{rgb}{0.553,0.714,0.804}%
\definecolor{lightsteelblue}{rgb}{0.635,0.71,0.804}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{mediumyellow}{rgb}{1,1,0.678}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{palegreen}{rgb}{0.486,0.804,0.486}%
\definecolor{palevioletred}{rgb}{0.804,0.408,0.537}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{pink-light}{rgb}{0.804,0.549,0.584}%
\definecolor{pink-orchid}{rgb}{0.804,0.412,0.788}%
\definecolor{purple}{rgb}{0.49,0.149,0.804}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{slategray}{rgb}{0.624,0.714,0.804}%
\definecolor{somered}{rgb}{0.937,0.16,0.16}%
\definecolor{steel1blue}{rgb}{0.388,0.722,1}%
\definecolor{steelblue}{rgb}{0.275,0.51,0.706}%
\definecolor{steelblue2}{rgb}{0.361,0.675,0.933}%
\definecolor{steelblue3}{rgb}{0.31,0.58,0.804}%
\definecolor{strongred}{rgb}{0.8,0,0.2}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\begin{tikzpicture}[ipe stylesheet]
  \begin{scope}[shift={(179.3721, 153.5312)}, xscale=0.75, yscale=0.7578]
    \begin{scope}
      \clip
        (236, 572) rectangle (64, 444);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (32.4061, 425.3416){\includegraphics[width=209.0133bp]{Bump_bonding_4_img_001.pdf}};
    \end{scope}
    \draw
      (236, 572) rectangle (64, 444);
  \end{scope}
  \draw[shift={(233.372, 494)}, scale=0.5642, white, ipe pen fat]
    (0, 0)
     -- (67, 0);
  \node[ipe node, anchor=south, text=white]
     at (252.273, 494.905) {
       \begin{minipage}{20.785bp}\small\kern0pt
         \centering \qty{250}{\micro \meter} 
       \end{minipage}
     };
  \node[ipe node, anchor=north west, text=white]
     at (230.372, 584) {
       \begin{minipage}{83.5bp}\kern0pt
         \raggedright IR Image During Bonding
       \end{minipage}
     };
  \node[ipe node, anchor=north, text=white]
     at (279.872, 533) {\centering CPW Probe
};
  \node[ipe node, anchor=north east, text=white]
     at (354.872, 511.75) {
       \begin{minipage}{83.7bp}\kern0pt
         \raggedleft WG Transition structure, top step
       \end{minipage}
     };
  \draw[shift={(326.089, 511.601)}, scale=0.9047, white, ->]
    (0, 0)
     -- (6, 18);
  \begin{scope}[shift={(8.2828, 0)}, xscale=0.9596]
    \begin{scope}
      \clip
        (106, 701) rectangle (205, 590);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (74.5102, 529.2501){\includegraphics[width=283.9498bp]{Bump_bonding_4_img_002.pdf}};
    \end{scope}
    \draw
      (106, 701) rectangle (205, 590);
  \end{scope}
  \begin{scope}[shift={(-61.538, 153.5312)}, xscale=0.7148, yscale=0.7578]
    \begin{scope}
      \clip
        (240, 572) rectangle (400, 444);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (221.1469, 434.307){\includegraphics[width=203.237bp]{Bump_bonding_4_img_003.pdf}};
    \end{scope}
    \draw
      (240, 572) rectangle (400, 444);
  \end{scope}
  \draw[shift={(115.987, 593.241)}, scale=0.375, white, ipe pen fat]
    (0, 0)
     -- (120.07, 0);
  \node[ipe node, anchor=south, font=\small, text=white]
     at (138.5, 593.991) {\centering \qty{250}{\micro\meter}};
  \draw[shift={(116.88, 494.772)}, scale=0.7716, white, ipe pen fat]
    (0, 0)
     -- (66.608, 0);
  \node[ipe node, anchor=south, font=\small, text=white]
     at (142.577, 495.544) {\centering \qty{40}{\micro\meter}};
  \begin{scope}[shift={(160.5209, 148.8712)}, xscale=0.7419, yscale=0.7502]
    \begin{scope}
      \clip
        (264, 736) rectangle (64, 588);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (60.5857, 467.7071){\includegraphics[width=208.1468bp]{Bump_bonding_4_img_004.pdf}};
    \end{scope}
    \draw
      (264, 736) rectangle (64, 588);
  \end{scope}
  \draw[shift={(328, 592.46)}, scale=0.2083, white, ipe pen fat]
    (0, 0)
     -- (129, 0);
  \node[ipe node, anchor=south, font=\small, text=white]
     at (341.438, 593.21) {\centering \qty{500}{\micro\meter}};
  \draw[shift={(127.75, 644)}, scale=0.75]
    (0, 0) rectangle (17, 44);
  \draw[shift={(272.5, 695.75)}, scale=0.75]
    (0, 0) rectangle (-40, -132);
  \node[ipe node, anchor=north east, text=white]
     at (329, 700) {\raggedleft CPW die};
  \draw[shift={(318.477, 662.75)}, scale=0.75]
    (0, 0) rectangle (48, -44);
  \node[ipe node, anchor=south east, text=white]
     at (353.988, 671) {
       \begin{minipage}{28.697bp}\kern0pt
         \raggedleft CPW Probe
         
       \end{minipage}
     };
  \draw[shift={(347.5, 669.5)}, scale=0.75, white, ->]
    (0, 0)
     -- (-4, -24);
  \draw[shift={(242.5, 695.75)}, scale=0.75]
    (0, 0)
     -- (-50, 7);
  \draw[shift={(242.5, 596.75)}, scale=0.75]
    (0, 0)
     -- (-50, -9);
  \draw
    (127.75, 644)
     -- (110.0081, 587);
  \draw
    (140.5, 644)
     -- (224.3721, 587);
  \node[ipe node, anchor=north, text=white]
     at (157.5, 699) {
       \begin{minipage}{94.25bp}\kern0pt
         \centering Bump bonds for mechanical interface
       \end{minipage}
     };
  \draw[->]
    (336.4766, 629.75)
     -- (315.5186, 587);
\end{tikzpicture}


==> DUT_P1_S11.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.7},
  ipe pen small/.style={line width=0.5},
  ipe pen ultrafat/.style={line width=1.5},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=1},
  ipe pen ultraultrafat/.style={line width=2.4},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=5},
  ipe arrow large/.style={scale=7},
  ipe arrow tiny/.style={scale=3},
  ipe arrow small/.style={scale=5},
  ipe arrow very large/.style={scale=10},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 1bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp on 1bp off 1bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp},
  ipe dash dashed long/.style={dash pattern=on 4bp off 1bp},
  ipe dash dashed short/.style={dash pattern=on 2bp off 1bp},
  ipe dash dashed/.style={dash pattern=on 3bp off 1bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{Tab20bc blue 1}{rgb}{0.192,0.51,0.741}%
\definecolor{Tab20bc blue 2}{rgb}{0.42,0.682,0.839}%
\definecolor{Tab20bc blue 3}{rgb}{0.62,0.792,0.882}%
\definecolor{Tab20bc blue 4}{rgb}{0.776,0.859,0.937}%
\definecolor{Tab20bc brown 1}{rgb}{0.549,0.427,0.192}%
\definecolor{Tab20bc brown 2}{rgb}{0.741,0.62,0.224}%
\definecolor{Tab20bc brown 3}{rgb}{0.906,0.729,0.322}%
\definecolor{Tab20bc brown 4}{rgb}{0.906,0.796,0.58}%
\definecolor{Tab20bc darkpurple 1}{rgb}{0.224,0.231,0.475}%
\definecolor{Tab20bc darkpurple 2}{rgb}{0.322,0.329,0.639}%
\definecolor{Tab20bc darkpurple 3}{rgb}{0.42,0.431,0.812}%
\definecolor{Tab20bc darkpurple 4}{rgb}{0.612,0.62,0.871}%
\definecolor{Tab20bc gray 1}{rgb}{0.388,0.388,0.388}%
\definecolor{Tab20bc gray 2}{rgb}{0.588,0.588,0.588}%
\definecolor{Tab20bc gray 3}{rgb}{0.741,0.741,0.741}%
\definecolor{Tab20bc gray 4}{rgb}{0.851,0.851,0.851}%
\definecolor{Tab20bc green 1}{rgb}{0.192,0.639,0.329}%
\definecolor{Tab20bc green 2}{rgb}{0.549,0.635,0.322}%
\definecolor{Tab20bc green 3}{rgb}{0.71,0.812,0.42}%
\definecolor{Tab20bc green 4}{rgb}{0.78,0.914,0.753}%
\definecolor{Tab20bc magenta 1}{rgb}{0.482,0.255,0.451}%
\definecolor{Tab20bc magenta 2}{rgb}{0.647,0.318,0.58}%
\definecolor{Tab20bc magenta 3}{rgb}{0.808,0.427,0.741}%
\definecolor{Tab20bc magenta 4}{rgb}{0.871,0.62,0.839}%
\definecolor{Tab20bc orange 1}{rgb}{0.902,0.333,0.051}%
\definecolor{Tab20bc orange 2}{rgb}{0.992,0.553,0.235}%
\definecolor{Tab20bc orange 3}{rgb}{0.992,0.682,0.42}%
\definecolor{Tab20bc orange 4}{rgb}{0.992,0.816,0.635}%
\definecolor{Tab20bc purple 1}{rgb}{0.459,0.42,0.694}%
\definecolor{Tab20bc purple 2}{rgb}{0.62,0.604,0.784}%
\definecolor{Tab20bc purple 3}{rgb}{0.737,0.741,0.863}%
\definecolor{Tab20bc purple 4}{rgb}{0.855,0.855,0.922}%
\definecolor{Tab20bc red 1}{rgb}{0.518,0.235,0.224}%
\definecolor{Tab20bc red 2}{rgb}{0.678,0.286,0.29}%
\definecolor{Tab20bc red 3}{rgb}{0.839,0.38,0.42}%
\definecolor{Tab20bc red 4}{rgb}{0.906,0.588,0.612}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{chartreuse}{rgb}{0.4,0.804,0}%
\definecolor{darkblue}{rgb}{0.125,0.29,0.529}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkolivegreen}{rgb}{0.635,0.804,0.353}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.752,0,0}%
\definecolor{deeppink}{rgb}{0.804,0.063,0.463}%
\definecolor{desaturatedblue}{rgb}{0.447,0.623,0.811}%
\definecolor{dodgerblue}{rgb}{0.094,0.455,0.804}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray25}{rgb}{0.25,0.25,0.25}%
\definecolor{gray40}{rgb}{0.4,0.4,0.4}%
\definecolor{gray50}{rgb}{0.498,0.498,0.498}%
\definecolor{gray60}{rgb}{0.6,0.6,0.6}%
\definecolor{gray70}{rgb}{0.702,0.702,0.702}%
\definecolor{gray80}{rgb}{0.8,0.8,0.8}%
\definecolor{gray90}{rgb}{0.898,0.898,0.898}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray Hanser}{rgb}{0.898,0.898,0.898}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightskyblue}{rgb}{0.553,0.714,0.804}%
\definecolor{lightsteelblue}{rgb}{0.635,0.71,0.804}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{mediumyellow}{rgb}{1,1,0.678}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{palegreen}{rgb}{0.486,0.804,0.486}%
\definecolor{palevioletred}{rgb}{0.804,0.408,0.537}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{pink-light}{rgb}{0.804,0.549,0.584}%
\definecolor{pink-orchid}{rgb}{0.804,0.412,0.788}%
\definecolor{purple}{rgb}{0.49,0.149,0.804}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{slategray}{rgb}{0.624,0.714,0.804}%
\definecolor{somered}{rgb}{0.937,0.16,0.16}%
\definecolor{steel1blue}{rgb}{0.388,0.722,1}%
\definecolor{steelblue}{rgb}{0.275,0.51,0.706}%
\definecolor{steelblue2}{rgb}{0.361,0.675,0.933}%
\definecolor{steelblue3}{rgb}{0.31,0.58,0.804}%
\definecolor{strongred}{rgb}{0.8,0,0.2}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\begin{tikzpicture}[ipe stylesheet]
  \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (192, 460.1966){\includegraphics[width=319.2949bp]{DUT_P1_S11_img_001.pdf}};
  \draw[ipe pen heavier]
    (192, 640) rectangle (511.295, 460.197);
  \node[ipe node, anchor=south, text=white]
     at (262, 536) {
       \begin{minipage}{80bp}\kern0pt
         \begin{center}
         VNA Mixer \\  Head
         \end{center}
       \end{minipage}
     };
  \draw[white, ipe pen heavier, <-]
    (380, 550)
     -- (344, 524);
  \draw[white, ipe pen heavier, <-]
    (424.865, 545.316)
     -- (376, 496);
  \node[ipe node, anchor=north east, text=white]
     at (340, 528) {
       \begin{minipage}{62.518bp}\kern0pt
         \raggedleft WR6--WR10 \\ WG Transition
       \end{minipage}
     };
  \node[ipe node, anchor=north east, text=white]
     at (378, 492) {
       \begin{minipage}{60bp}\kern0pt
         \raggedleft WR10--WR8 \\ WG Transition
       \end{minipage}
     };
  \node[ipe node, anchor=north, text=white]
     at (440, 504) {Device Under Test};
  \draw[white, ipe pen heavier, <-]
    (452, 564)
     -- (424, 590);
  \node[ipe node, anchor=south east, text=white]
     at (428, 592) {WG Flange};
  \node[ipe node, anchor=south east, text=white]
     at (508, 581.509) {
       \begin{minipage}{48bp}\kern0pt
         WG--CPW \\ Transition
       \end{minipage}
     };
  \draw[white, ipe pen heavier, <-]
    (460, 552)
     -- (476, 580);
  \draw[white]
    (448, 532)
     -- (448, 524);
  \draw[shift={(480, 528)}, xscale=-1, white, ->]
    (0, 0)
     -- (14, 0);
  \draw[white]
    (466, 532)
     -- (466, 524);
  \draw[white, <-]
    (448, 528)
     -- (434, 528)
     -- (432, 506);
  \draw[shift={(450.361, 466)}, scale=0.9843, white, ipe pen fat]
    (0, 0)
     -- (46, 0);
  \node[ipe node, anchor=south, text=white]
     at (473, 469) {\qty{25}{\milli\meter}};
\end{tikzpicture}


==> IFU.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.4},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=0.8},
  ipe pen ultrafat/.style={line width=2},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=7},
  ipe arrow large/.style={scale=10},
  ipe arrow small/.style={scale=5},
  ipe arrow tiny/.style={scale=3},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 3bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 2bp on 1bp off 2bp on 1bp off 2bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 2bp on 1bp off 2bp},
  ipe dash dashed/.style={dash pattern=on 4bp off 4bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{darkblue}{rgb}{0,0,0.545}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.545,0,0}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{purple}{rgb}{0.627,0.125,0.941}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{turquoise}{rgb}{0.251,0.878,0.816}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\begin{tikzpicture}[ipe stylesheet]
  \begin{scope}
    \begin{scope}
      \clip
        (390, 256) rectangle (0, 608);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (-128, 246.6148){\includegraphics[width=641.3422bp]{IFU_img_001.pdf}};
    \end{scope}
    \draw[ipe pen heavier]
      (390, 256) rectangle (0, 608);
  \end{scope}
  \begin{scope}[shift={(-287.157, -340.686)}, scale=2.0446]
    \begin{scope}
      \clip
        (340, 464) rectangle (376, 292);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (332.0002, 287.4909){\includegraphics[width=107.1663bp]{IFU_img_002.pdf}};
    \end{scope}
    \draw[ipe pen heavier]
      (340, 464) rectangle (376, 292);
  \end{scope}
  \draw[shift={(273.64, 491.292)}, scale=2, ipe pen heavier]
    (0, 0)
     -- (67.18, 58.354);
  \draw[ipe pen heavier]
    (273.6376, 280.3514)
     -- (408, 256.332);
  \draw[shift={(464, 556)}, scale=2, ipe pen heavier, <-]
    (0, 0)
     -- (12, 10)
     -- (18, 10);
  \draw[shift={(460, 496)}, scale=2, ipe pen heavier, <-]
    (0, 0)
     -- (14, 8)
     -- (20, 8);
  \draw[shift={(460, 448)}, scale=2, ipe pen heavier, <-]
    (0, 0)
     -- (14, -6)
     -- (20, -6);
  \draw[shift={(476, 380)}, scale=2, ipe pen heavier, <-]
    (0, 0)
     -- (6, -6)
     -- (12, -6);
  \draw[shift={(464, 316)}, scale=2, ipe pen heavier, <-]
    (0, 0)
     -- (12, -12)
     -- (18, -12);
  \draw[shift={(460, 264)}, scale=2, ipe pen heavier, <-]
    (0, 0)
     -- (14, 10)
     -- (20, 10);
  \node[ipe node, anchor=west]
     at (504, 576) {Feedhorn};
  \node[ipe node, anchor=west]
     at (504, 512) {
       \begin{minipage}{88bp}\kern0pt
         \raggedright Orthomode Transducer  
       \end{minipage}
     };
  \node[ipe node, anchor=west]
     at (504, 436) {
       \begin{minipage}{92bp}\kern0pt
         \raggedright \textbf{Inline WG--CPW Transition}
       \end{minipage}
     };
  \draw[ipe pen heavier, ->]
    (500, 616)
     -- (481.605, 616);
  \draw[ipe pen heavier, ->]
    (439.163, 616)
     -- (454.361, 616);
  \draw[shift={(454.36, 604)}, xscale=2, yscale=3, ipe pen heavier]
    (0, 0)
     -- (0, 6);
  \draw[shift={(481.604, 604)}, xscale=2, yscale=3, ipe pen heavier]
    (0, 0)
     -- (0, 6);
  \node[ipe node, anchor=west]
     at (504, 616) {
       \begin{minipage}{76bp}\kern0pt
         \qty{10}{mm} pitch
       \end{minipage}
     };
  \node[ipe node, anchor=west]
     at (504, 368) {
       \begin{minipage}{90bp}\kern0pt
         \raggedright MKID Filterbank Spectrometers
       \end{minipage}
     };
  \node[ipe node, anchor=west]
     at (504, 288) {
       \begin{minipage}{90bp}\kern0pt
         \raggedright Readout with SMP Connectors
       \end{minipage}
     };
  \draw[shift={(358.999, 604)}, xscale=2, yscale=3, ipe pen heavier]
    (0, 0)
     -- (0, 6);
  \draw[shift={(25.999, 604)}, xscale=2, yscale=3, ipe pen heavier]
    (0, 0)
     -- (0, 6);
  \draw[ipe pen heavier, <-]
    (358.999, 616)
     -- (216, 616);
  \draw[ipe pen heavier, <-]
    (26, 616)
     -- (169, 616);
  \node[ipe node, anchor=center]
     at (192, 616) {
       \begin{minipage}{333bp}\kern0pt
         \centering \qty{18.9}{cm}
       \end{minipage}
     };
  \node[ipe node, anchor=north]
     at (348, 296) {
       \begin{minipage}{76bp}\kern0pt
         \centering Spectrometer \\ Card
       \end{minipage}
     };
  \draw[ipe pen heavier, ->]
    (312, 298)
     -- (292, 310);
  \draw[ipe pen heavier, ->]
    (384, 298)
     -- (412, 312);
  \draw[ipe pen heavier]
    (234.5104, 258.4289)
     -- (234.5104, 469.3675)
     -- (273.6372, 491.2901)
     -- (273.6376, 280.3514)
     -- cycle;
\end{tikzpicture}


==> Measured_Device.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.7},
  ipe pen small/.style={line width=0.5},
  ipe pen ultrafat/.style={line width=1.5},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=1},
  ipe pen ultraultrafat/.style={line width=2.4},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=5},
  ipe arrow large/.style={scale=7},
  ipe arrow tiny/.style={scale=3},
  ipe arrow small/.style={scale=5},
  ipe arrow very large/.style={scale=10},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 1bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp on 1bp off 1bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp},
  ipe dash dashed long/.style={dash pattern=on 4bp off 1bp},
  ipe dash dashed short/.style={dash pattern=on 2bp off 1bp},
  ipe dash dashed/.style={dash pattern=on 3bp off 1bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{Tab20bc blue 1}{rgb}{0.192,0.51,0.741}%
\definecolor{Tab20bc blue 2}{rgb}{0.42,0.682,0.839}%
\definecolor{Tab20bc blue 3}{rgb}{0.62,0.792,0.882}%
\definecolor{Tab20bc blue 4}{rgb}{0.776,0.859,0.937}%
\definecolor{Tab20bc brown 1}{rgb}{0.549,0.427,0.192}%
\definecolor{Tab20bc brown 2}{rgb}{0.741,0.62,0.224}%
\definecolor{Tab20bc brown 3}{rgb}{0.906,0.729,0.322}%
\definecolor{Tab20bc brown 4}{rgb}{0.906,0.796,0.58}%
\definecolor{Tab20bc darkpurple 1}{rgb}{0.224,0.231,0.475}%
\definecolor{Tab20bc darkpurple 2}{rgb}{0.322,0.329,0.639}%
\definecolor{Tab20bc darkpurple 3}{rgb}{0.42,0.431,0.812}%
\definecolor{Tab20bc darkpurple 4}{rgb}{0.612,0.62,0.871}%
\definecolor{Tab20bc gray 1}{rgb}{0.388,0.388,0.388}%
\definecolor{Tab20bc gray 2}{rgb}{0.588,0.588,0.588}%
\definecolor{Tab20bc gray 3}{rgb}{0.741,0.741,0.741}%
\definecolor{Tab20bc gray 4}{rgb}{0.851,0.851,0.851}%
\definecolor{Tab20bc green 1}{rgb}{0.192,0.639,0.329}%
\definecolor{Tab20bc green 2}{rgb}{0.549,0.635,0.322}%
\definecolor{Tab20bc green 3}{rgb}{0.71,0.812,0.42}%
\definecolor{Tab20bc green 4}{rgb}{0.78,0.914,0.753}%
\definecolor{Tab20bc magenta 1}{rgb}{0.482,0.255,0.451}%
\definecolor{Tab20bc magenta 2}{rgb}{0.647,0.318,0.58}%
\definecolor{Tab20bc magenta 3}{rgb}{0.808,0.427,0.741}%
\definecolor{Tab20bc magenta 4}{rgb}{0.871,0.62,0.839}%
\definecolor{Tab20bc orange 1}{rgb}{0.902,0.333,0.051}%
\definecolor{Tab20bc orange 2}{rgb}{0.992,0.553,0.235}%
\definecolor{Tab20bc orange 3}{rgb}{0.992,0.682,0.42}%
\definecolor{Tab20bc orange 4}{rgb}{0.992,0.816,0.635}%
\definecolor{Tab20bc purple 1}{rgb}{0.459,0.42,0.694}%
\definecolor{Tab20bc purple 2}{rgb}{0.62,0.604,0.784}%
\definecolor{Tab20bc purple 3}{rgb}{0.737,0.741,0.863}%
\definecolor{Tab20bc purple 4}{rgb}{0.855,0.855,0.922}%
\definecolor{Tab20bc red 1}{rgb}{0.518,0.235,0.224}%
\definecolor{Tab20bc red 2}{rgb}{0.678,0.286,0.29}%
\definecolor{Tab20bc red 3}{rgb}{0.839,0.38,0.42}%
\definecolor{Tab20bc red 4}{rgb}{0.906,0.588,0.612}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{chartreuse}{rgb}{0.4,0.804,0}%
\definecolor{darkblue}{rgb}{0.125,0.29,0.529}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkolivegreen}{rgb}{0.635,0.804,0.353}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.752,0,0}%
\definecolor{deeppink}{rgb}{0.804,0.063,0.463}%
\definecolor{desaturatedblue}{rgb}{0.447,0.623,0.811}%
\definecolor{dodgerblue}{rgb}{0.094,0.455,0.804}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray25}{rgb}{0.25,0.25,0.25}%
\definecolor{gray40}{rgb}{0.4,0.4,0.4}%
\definecolor{gray50}{rgb}{0.498,0.498,0.498}%
\definecolor{gray60}{rgb}{0.6,0.6,0.6}%
\definecolor{gray70}{rgb}{0.702,0.702,0.702}%
\definecolor{gray80}{rgb}{0.8,0.8,0.8}%
\definecolor{gray90}{rgb}{0.898,0.898,0.898}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray Hanser}{rgb}{0.898,0.898,0.898}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightskyblue}{rgb}{0.553,0.714,0.804}%
\definecolor{lightsteelblue}{rgb}{0.635,0.71,0.804}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{mediumyellow}{rgb}{1,1,0.678}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{palegreen}{rgb}{0.486,0.804,0.486}%
\definecolor{palevioletred}{rgb}{0.804,0.408,0.537}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{pink-light}{rgb}{0.804,0.549,0.584}%
\definecolor{pink-orchid}{rgb}{0.804,0.412,0.788}%
\definecolor{purple}{rgb}{0.49,0.149,0.804}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{slategray}{rgb}{0.624,0.714,0.804}%
\definecolor{somered}{rgb}{0.937,0.16,0.16}%
\definecolor{steel1blue}{rgb}{0.388,0.722,1}%
\definecolor{steelblue}{rgb}{0.275,0.51,0.706}%
\definecolor{steelblue2}{rgb}{0.361,0.675,0.933}%
\definecolor{steelblue3}{rgb}{0.31,0.58,0.804}%
\definecolor{strongred}{rgb}{0.8,0,0.2}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\begin{tikzpicture}[ipe stylesheet]
  \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (160, 221.123){\includegraphics[width=312.4637bp]{Measured_Device_img_001.pdf}};
  \draw[white]
    (257.8893, 450.1538)
     -- (237.3643, 442.5198);
  \node[ipe node, anchor=north west, text=white]
     at (231, 438) {\qty{377}{\micro \meter}};
  \draw[white]
    (236.173, 444.808)
     -- (238.554, 440.231);
  \draw[white]
    (256.699, 452.442)
     -- (259.08, 447.865);
  \draw[white, <-]
    (255.336, 456.28)
     -- (312, 473);
  \node[ipe node, anchor=west, text=white]
     at (316, 472) {
       \begin{minipage}{94bp}\kern0pt
         \raggedright Chipped Backshort Corner
       \end{minipage}
     };
  \draw[white]
    (234.483, 445.512)
     -- (234.847, 457.148);
  \draw[white]
    (232.6492, 444.8295)
     -- (236.3172, 446.1945);
  \draw[white]
    (232.9116, 456.4277)
     -- (236.5796, 457.7927);
  \node[ipe node, anchor=base east, text=white]
     at (231, 448) {\qty{234}{\micro \meter}};
  \draw[shift={(443.324, 256.553)}, xscale=0.2815, yscale=0.2745, white, ipe pen fat]
    (0, 0)
     -- (-162.003, -61.781);
  \node[ipe node, text=white]
     at (421, 237.857) {\qty{1}{\milli \meter}};
  \draw[white]
    (396.5331, 241.8813)
     -- (398.9141, 237.3043);
  \draw[white]
    (442.1334, 258.8412)
     -- (444.5144, 254.2642);
\end{tikzpicture}


==> Transition_Photograph.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.7},
  ipe pen small/.style={line width=0.5},
  ipe pen ultrafat/.style={line width=1.5},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=1},
  ipe pen ultraultrafat/.style={line width=2.4},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=5},
  ipe arrow large/.style={scale=7},
  ipe arrow tiny/.style={scale=3},
  ipe arrow small/.style={scale=5},
  ipe arrow very large/.style={scale=10},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 1bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp on 1bp off 1bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp},
  ipe dash dashed long/.style={dash pattern=on 4bp off 1bp},
  ipe dash dashed short/.style={dash pattern=on 2bp off 1bp},
  ipe dash dashed/.style={dash pattern=on 3bp off 1bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{Tab20bc blue 1}{rgb}{0.192,0.51,0.741}%
\definecolor{Tab20bc blue 2}{rgb}{0.42,0.682,0.839}%
\definecolor{Tab20bc blue 3}{rgb}{0.62,0.792,0.882}%
\definecolor{Tab20bc blue 4}{rgb}{0.776,0.859,0.937}%
\definecolor{Tab20bc brown 1}{rgb}{0.549,0.427,0.192}%
\definecolor{Tab20bc brown 2}{rgb}{0.741,0.62,0.224}%
\definecolor{Tab20bc brown 3}{rgb}{0.906,0.729,0.322}%
\definecolor{Tab20bc brown 4}{rgb}{0.906,0.796,0.58}%
\definecolor{Tab20bc darkpurple 1}{rgb}{0.224,0.231,0.475}%
\definecolor{Tab20bc darkpurple 2}{rgb}{0.322,0.329,0.639}%
\definecolor{Tab20bc darkpurple 3}{rgb}{0.42,0.431,0.812}%
\definecolor{Tab20bc darkpurple 4}{rgb}{0.612,0.62,0.871}%
\definecolor{Tab20bc gray 1}{rgb}{0.388,0.388,0.388}%
\definecolor{Tab20bc gray 2}{rgb}{0.588,0.588,0.588}%
\definecolor{Tab20bc gray 3}{rgb}{0.741,0.741,0.741}%
\definecolor{Tab20bc gray 4}{rgb}{0.851,0.851,0.851}%
\definecolor{Tab20bc green 1}{rgb}{0.192,0.639,0.329}%
\definecolor{Tab20bc green 2}{rgb}{0.549,0.635,0.322}%
\definecolor{Tab20bc green 3}{rgb}{0.71,0.812,0.42}%
\definecolor{Tab20bc green 4}{rgb}{0.78,0.914,0.753}%
\definecolor{Tab20bc magenta 1}{rgb}{0.482,0.255,0.451}%
\definecolor{Tab20bc magenta 2}{rgb}{0.647,0.318,0.58}%
\definecolor{Tab20bc magenta 3}{rgb}{0.808,0.427,0.741}%
\definecolor{Tab20bc magenta 4}{rgb}{0.871,0.62,0.839}%
\definecolor{Tab20bc orange 1}{rgb}{0.902,0.333,0.051}%
\definecolor{Tab20bc orange 2}{rgb}{0.992,0.553,0.235}%
\definecolor{Tab20bc orange 3}{rgb}{0.992,0.682,0.42}%
\definecolor{Tab20bc orange 4}{rgb}{0.992,0.816,0.635}%
\definecolor{Tab20bc purple 1}{rgb}{0.459,0.42,0.694}%
\definecolor{Tab20bc purple 2}{rgb}{0.62,0.604,0.784}%
\definecolor{Tab20bc purple 3}{rgb}{0.737,0.741,0.863}%
\definecolor{Tab20bc purple 4}{rgb}{0.855,0.855,0.922}%
\definecolor{Tab20bc red 1}{rgb}{0.518,0.235,0.224}%
\definecolor{Tab20bc red 2}{rgb}{0.678,0.286,0.29}%
\definecolor{Tab20bc red 3}{rgb}{0.839,0.38,0.42}%
\definecolor{Tab20bc red 4}{rgb}{0.906,0.588,0.612}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{chartreuse}{rgb}{0.4,0.804,0}%
\definecolor{darkblue}{rgb}{0.125,0.29,0.529}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkolivegreen}{rgb}{0.635,0.804,0.353}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.752,0,0}%
\definecolor{deeppink}{rgb}{0.804,0.063,0.463}%
\definecolor{desaturatedblue}{rgb}{0.447,0.623,0.811}%
\definecolor{dodgerblue}{rgb}{0.094,0.455,0.804}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray25}{rgb}{0.25,0.25,0.25}%
\definecolor{gray40}{rgb}{0.4,0.4,0.4}%
\definecolor{gray50}{rgb}{0.498,0.498,0.498}%
\definecolor{gray60}{rgb}{0.6,0.6,0.6}%
\definecolor{gray70}{rgb}{0.702,0.702,0.702}%
\definecolor{gray80}{rgb}{0.8,0.8,0.8}%
\definecolor{gray90}{rgb}{0.898,0.898,0.898}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray Hanser}{rgb}{0.898,0.898,0.898}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightskyblue}{rgb}{0.553,0.714,0.804}%
\definecolor{lightsteelblue}{rgb}{0.635,0.71,0.804}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{mediumyellow}{rgb}{1,1,0.678}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{palegreen}{rgb}{0.486,0.804,0.486}%
\definecolor{palevioletred}{rgb}{0.804,0.408,0.537}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{pink-light}{rgb}{0.804,0.549,0.584}%
\definecolor{pink-orchid}{rgb}{0.804,0.412,0.788}%
\definecolor{purple}{rgb}{0.49,0.149,0.804}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{slategray}{rgb}{0.624,0.714,0.804}%
\definecolor{somered}{rgb}{0.937,0.16,0.16}%
\definecolor{steel1blue}{rgb}{0.388,0.722,1}%
\definecolor{steelblue}{rgb}{0.275,0.51,0.706}%
\definecolor{steelblue2}{rgb}{0.361,0.675,0.933}%
\definecolor{steelblue3}{rgb}{0.31,0.58,0.804}%
\definecolor{strongred}{rgb}{0.8,0,0.2}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\begin{tikzpicture}[ipe stylesheet]
  \begin{scope}[shift={(126, 170)}, scale=0.5]
    \begin{scope}
      \clip
        (68, 812) rectangle (572, 532);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (65.3396, 528.6264){\includegraphics[width=509.3212bp]{Transition_Photograph_img_001.pdf}};
    \end{scope}
    \draw[ipe pen heavier]
      (68, 812) rectangle (572, 532);
  \end{scope}
  \begin{scope}[shift={(161.097, 310.904)}, scale=0.3903]
    \begin{scope}
      \clip
        (172, 300) rectangle (468, -4);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (126.552, -166.5623){\includegraphics[width=362.906bp]{Transition_Photograph_img_002.pdf}};
    \end{scope}
    \draw[ipe pen heavier]
      (172, 300) rectangle (468, -4);
  \end{scope}
  \draw[shift={(360, 384)}, scale=0.5, ipe pen heavier]
    (0, 0) rectangle (0, 0);
  \draw[shift={(254.506, 551.493)}, rotate=-0.5489, scale=0.1392, ipe pen heavier]
    (0, 0) rectangle (296, -304);
  \node[ipe node, anchor=west, text=white]
     at (362, 518) {
       \begin{minipage}{48bp}\kern0pt
         CPW Chip
       \end{minipage}
     };
  \node[ipe node, anchor=south, text=white]
     at (286, 442) {
       \begin{minipage}{72bp}\kern0pt
         \centering WG Transition Structure
       \end{minipage}
     };
  \node[ipe node, anchor=south, text=white]
     at (260, 416) {
       \begin{minipage}{50bp}\kern0pt
         CPW Probe
       \end{minipage}
     };
  \node[ipe node, anchor=east, text=white]
     at (270, 336.58) {
       \begin{minipage}{36bp}\kern0pt
         \raggedleft Bump bonds
       \end{minipage}
     };
  \draw[white, ipe pen heavier, ->]
    (360, 520)
     -- (338, 544);
  \draw[ipe pen heavier]
    (254.1, 509.178)
     -- (228.232, 428);
  \draw[ipe pen heavier]
    (295.302, 508.783)
     -- (343.768, 428);
  \draw[white, ipe pen heavier, ->]
    (268, 414)
     -- (290, 358);
  \draw[white, ipe pen heavier, ->]
    (272, 338)
     -- (288, 350);
  \draw[shift={(354, 440)}, scale=0.5321, white, ipe pen fat]
    (0, 0)
     -- (102, 0);
  \node[ipe node, anchor=base, font=\small, text=white]
     at (381.137, 443) {\centering \qty{1}{mm}};
  \draw[shift={(332, 313)}, scale=0.6667, white, ipe pen fat]
    (0, 0)
     -- (-22, 0);
  \node[ipe node, anchor=base, font=\small, text=white]
     at (324.667, 316) {\centering \qty{100}{\micro \meter}};
\end{tikzpicture}


==> UStrip_Dimensions.tikz <==
\tikzstyle{ipe stylesheet} = [
  ipe import,
  even odd rule,
  line join=round,
  line cap=butt,
  ipe pen normal/.style={line width=0.7},
  ipe pen small/.style={line width=0.5},
  ipe pen fat/.style={line width=1.2},
  ipe pen heavier/.style={line width=1},
  ipe pen ultrafat/.style={line width=1.5},
  ipe pen ultraultrafat/.style={line width=2.4},
  ipe pen normal,
  ipe mark normal/.style={ipe mark scale=3},
  ipe mark large/.style={ipe mark scale=5},
  ipe mark small/.style={ipe mark scale=2},
  ipe mark tiny/.style={ipe mark scale=1.1},
  ipe mark normal,
  /pgf/arrow keys/.cd,
  ipe arrow normal/.style={scale=5},
  ipe arrow large/.style={scale=7},
  ipe arrow small/.style={scale=5},
  ipe arrow tiny/.style={scale=3},
  ipe arrow very large/.style={scale=10},
  ipe arrow normal,
  /tikz/.cd,
  ipe arrows, %
  <->/.tip = ipe normal,
  ipe dash normal/.style={dash pattern=},
  ipe dash dotted/.style={dash pattern=on 1bp off 1bp},
  ipe dash dash dot dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp on 1bp off 1bp},
  ipe dash dash dotted/.style={dash pattern=on 4bp off 1bp on 1bp off 1bp},
  ipe dash dashed/.style={dash pattern=on 3bp off 1bp},
  ipe dash dashed long/.style={dash pattern=on 4bp off 1bp},
  ipe dash dashed short/.style={dash pattern=on 2bp off 1bp},
  ipe dash normal,
  ipe node/.append style={font=\normalsize},
  ipe stretch normal/.style={ipe node stretch=1},
  ipe stretch normal,
  ipe opacity 10/.style={opacity=0.1},
  ipe draw opacity 10/.style={draw opacity=0.1},
  ipe fill opacity 10/.style={fill opacity=0.1},
  ipe opacity 30/.style={opacity=0.3},
  ipe draw opacity 30/.style={draw opacity=0.3},
  ipe fill opacity 30/.style={fill opacity=0.3},
  ipe opacity 50/.style={opacity=0.5},
  ipe draw opacity 50/.style={draw opacity=0.5},
  ipe fill opacity 50/.style={fill opacity=0.5},
  ipe opacity 75/.style={opacity=0.75},
  ipe draw opacity 75/.style={draw opacity=0.75},
  ipe fill opacity 75/.style={fill opacity=0.75},
  ipe opacity opaque/.style={opacity=1},
  ipe draw opacity opaque/.style={draw opacity=1},
  ipe fill opacity opaque/.style={fill opacity=1},
  ipe opacity opaque,
]
\definecolor{black}{rgb}{0,0,0}%
\definecolor{white}{rgb}{1,1,1}%
\definecolor{red}{rgb}{1,0,0}%
\definecolor{blue}{rgb}{0,0,1}%
\definecolor{brown}{rgb}{0.647,0.165,0.165}%
\definecolor{darkblue}{rgb}{0.125,0.29,0.529}%
\definecolor{darkcyan}{rgb}{0,0.545,0.545}%
\definecolor{darkgray}{rgb}{0.663,0.663,0.663}%
\definecolor{darkgreen}{rgb}{0,0.392,0}%
\definecolor{darkmagenta}{rgb}{0.545,0,0.545}%
\definecolor{darkorange}{rgb}{1,0.549,0}%
\definecolor{darkred}{rgb}{0.752,0,0}%
\definecolor{gold}{rgb}{1,0.843,0}%
\definecolor{gray}{rgb}{0.745,0.745,0.745}%
\definecolor{green}{rgb}{0,1,0}%
\definecolor{lightblue}{rgb}{0.678,0.847,0.902}%
\definecolor{lightcyan}{rgb}{0.878,1,1}%
\definecolor{lightgray}{rgb}{0.827,0.827,0.827}%
\definecolor{lightgreen}{rgb}{0.565,0.933,0.565}%
\definecolor{lightyellow}{rgb}{1,1,0.878}%
\definecolor{navy}{rgb}{0,0,0.502}%
\definecolor{orange}{rgb}{1,0.647,0}%
\definecolor{pink}{rgb}{1,0.753,0.796}%
\definecolor{purple}{rgb}{0.49,0.149,0.804}%
\definecolor{seagreen}{rgb}{0.18,0.545,0.341}%
\definecolor{violet}{rgb}{0.933,0.51,0.933}%
\definecolor{yellow}{rgb}{1,1,0}%
\definecolor{Tab20bc blue 1}{rgb}{0.192,0.51,0.741}%
\definecolor{Tab20bc blue 2}{rgb}{0.42,0.682,0.839}%
\definecolor{Tab20bc blue 3}{rgb}{0.62,0.792,0.882}%
\definecolor{Tab20bc blue 4}{rgb}{0.776,0.859,0.937}%
\definecolor{Tab20bc brown 1}{rgb}{0.549,0.427,0.192}%
\definecolor{Tab20bc brown 2}{rgb}{0.741,0.62,0.224}%
\definecolor{Tab20bc brown 3}{rgb}{0.906,0.729,0.322}%
\definecolor{Tab20bc brown 4}{rgb}{0.906,0.796,0.58}%
\definecolor{Tab20bc darkpurple 1}{rgb}{0.224,0.231,0.475}%
\definecolor{Tab20bc darkpurple 2}{rgb}{0.322,0.329,0.639}%
\definecolor{Tab20bc darkpurple 3}{rgb}{0.42,0.431,0.812}%
\definecolor{Tab20bc darkpurple 4}{rgb}{0.612,0.62,0.871}%
\definecolor{Tab20bc gray 1}{rgb}{0.388,0.388,0.388}%
\definecolor{Tab20bc gray 2}{rgb}{0.588,0.588,0.588}%
\definecolor{Tab20bc gray 3}{rgb}{0.741,0.741,0.741}%
\definecolor{Tab20bc gray 4}{rgb}{0.851,0.851,0.851}%
\definecolor{Tab20bc green 1}{rgb}{0.192,0.639,0.329}%
\definecolor{Tab20bc green 2}{rgb}{0.549,0.635,0.322}%
\definecolor{Tab20bc green 3}{rgb}{0.71,0.812,0.42}%
\definecolor{Tab20bc green 4}{rgb}{0.78,0.914,0.753}%
\definecolor{Tab20bc magenta 1}{rgb}{0.482,0.255,0.451}%
\definecolor{Tab20bc magenta 2}{rgb}{0.647,0.318,0.58}%
\definecolor{Tab20bc magenta 3}{rgb}{0.808,0.427,0.741}%
\definecolor{Tab20bc magenta 4}{rgb}{0.871,0.62,0.839}%
\definecolor{Tab20bc orange 1}{rgb}{0.902,0.333,0.051}%
\definecolor{Tab20bc orange 2}{rgb}{0.992,0.553,0.235}%
\definecolor{Tab20bc orange 3}{rgb}{0.992,0.682,0.42}%
\definecolor{Tab20bc orange 4}{rgb}{0.992,0.816,0.635}%
\definecolor{Tab20bc purple 1}{rgb}{0.459,0.42,0.694}%
\definecolor{Tab20bc purple 2}{rgb}{0.62,0.604,0.784}%
\definecolor{Tab20bc purple 3}{rgb}{0.737,0.741,0.863}%
\definecolor{Tab20bc purple 4}{rgb}{0.855,0.855,0.922}%
\definecolor{Tab20bc red 1}{rgb}{0.518,0.235,0.224}%
\definecolor{Tab20bc red 2}{rgb}{0.678,0.286,0.29}%
\definecolor{Tab20bc red 3}{rgb}{0.839,0.38,0.42}%
\definecolor{Tab20bc red 4}{rgb}{0.906,0.588,0.612}%
\definecolor{chartreuse}{rgb}{0.4,0.804,0}%
\definecolor{darkolivegreen}{rgb}{0.635,0.804,0.353}%
\definecolor{deeppink}{rgb}{0.804,0.063,0.463}%
\definecolor{desaturatedblue}{rgb}{0.447,0.623,0.811}%
\definecolor{dodgerblue}{rgb}{0.094,0.455,0.804}%
\definecolor{gray25}{rgb}{0.25,0.25,0.25}%
\definecolor{gray40}{rgb}{0.4,0.4,0.4}%
\definecolor{gray50}{rgb}{0.498,0.498,0.498}%
\definecolor{gray60}{rgb}{0.6,0.6,0.6}%
\definecolor{gray70}{rgb}{0.702,0.702,0.702}%
\definecolor{gray80}{rgb}{0.8,0.8,0.8}%
\definecolor{gray90}{rgb}{0.898,0.898,0.898}%
\definecolor{lightgray Hanser}{rgb}{0.898,0.898,0.898}%
\definecolor{lightskyblue}{rgb}{0.553,0.714,0.804}%
\definecolor{lightsteelblue}{rgb}{0.635,0.71,0.804}%
\definecolor{mediumyellow}{rgb}{1,1,0.678}%
\definecolor{palegreen}{rgb}{0.486,0.804,0.486}%
\definecolor{palevioletred}{rgb}{0.804,0.408,0.537}%
\definecolor{pink-light}{rgb}{0.804,0.549,0.584}%
\definecolor{pink-orchid}{rgb}{0.804,0.412,0.788}%
\definecolor{slategray}{rgb}{0.624,0.714,0.804}%
\definecolor{somered}{rgb}{0.937,0.16,0.16}%
\definecolor{steel1blue}{rgb}{0.388,0.722,1}%
\definecolor{steelblue}{rgb}{0.275,0.51,0.706}%
\definecolor{steelblue2}{rgb}{0.361,0.675,0.933}%
\definecolor{steelblue3}{rgb}{0.31,0.58,0.804}%
\definecolor{strongred}{rgb}{0.8,0,0.2}%
\begin{tikzpicture}[ipe stylesheet]
  \begin{scope}[shift={(-82.0925, 154.652)}, scale=0.7535]
    \begin{scope}
      \clip
        (575.821, 240.375) rectangle (162.025, 601.625);
      \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (0, 240.375){\includegraphics[width=595bp]{UStrip_Dimensions_img_001.pdf}};
    \end{scope}
    \draw[ipe pen small]
      (575.821, 240.375) rectangle (162.025, 601.625);
  \end{scope}
  \draw[shift={(226.151, 438.592)}, scale=1.2806, rgb color={draw=0.753 0.753 0.753}, ipe pen small]
    (0, 0)
     -- (2.391, 33.219);
  \draw[ipe pen small, ->]
    (153.726, 427.349)
     -- (153.062, 418.122);
  \node[ipe node, anchor=north]
     at (151.878, 401.682) {$x_8$};
  \draw[ipe pen small, ->]
    (186.7544, 454.8687)
     -- (186.0904, 445.6417);
  \draw[ipe pen small, ->]
    (214.0504, 481.0471)
     -- (213.3864, 471.8201);
  \draw[ipe pen small, ->]
    (230.5711, 500.0059)
     -- (229.9071, 490.7789);
  \draw[ipe pen small, <-]
    (152.6676, 412.6487)
     -- (152.0036, 403.4217);
  \node[ipe node, anchor=north]
     at (184.3, 420.764) {$x_7$};
  \draw[ipe pen small, <-]
    (185.482, 437.19)
     -- (184.426, 422.504);
  \node[ipe node, anchor=north]
     at (210.836, 436.383) {$x_6$};
  \draw[ipe pen small, <-]
    (212.581, 460.637)
     -- (210.962, 438.123);
  \node[ipe node, anchor=north]
     at (226.662, 445.698) {$x_5$};
  \draw[ipe pen small, <-]
    (229.212, 481.132)
     -- (226.788, 447.438);
  \draw[ipe pen small]
    (138.9196, 430.6868)
     -- (134.5257, 434.5888);
  \draw[ipe pen small]
    (171.3379, 449.7573)
     -- (166.9062, 453.6929);
  \draw[ipe pen small]
    (172.0318, 458.1331)
     -- (167.5145, 462.1448);
  \draw[ipe pen small]
    (198.1245, 473.4825)
     -- (193.7789, 477.3417);
  \draw[ipe pen small]
    (199.0374, 484.5694)
     -- (194.5838, 488.5245);
  \draw[ipe pen small]
    (214.8655, 493.8805)
     -- (210.6785, 497.5988);
  \draw[ipe pen small]
    (230.8236, 512.4123)
     -- (222.1913, 520.0791);
  \draw[ipe pen small]
    (246.7549, 461.7766)
     -- (243.8959, 464.3156);
  \draw[ipe pen small]
    (251.8232, 464.7597)
     -- (248.9642, 467.2987);
  \node[ipe node, anchor=base east]
     at (153.582, 446.309) {$x_4$};
  \node[ipe node, anchor=base east]
     at (182.629, 471.372) {$x_3$};
  \node[ipe node, anchor=base east]
     at (203.797, 495.771) {$x_2$};
  \node[ipe node, anchor=base east]
     at (215.51, 518.323) {$x_1$};
  \draw[ipe pen small, ->]
    (154.582, 444.309)
     -- (168.336, 452.423);
  \draw[ipe pen small, ->]
    (150.756, 442.052)
     -- (135.955, 433.319);
  \draw[ipe pen small, ->]
    (183.629, 469.372)
     -- (195.208, 476.072);
  \draw[ipe pen small, ->]
    (179.803, 467.115)
     -- (168.944, 460.875);
  \draw[ipe pen small, <->]
    (212.108, 496.329)
     -- (196.013, 487.255);
  \draw[ipe pen small, <->]
    (223.6193, 518.8101)
     -- (208.4533, 509.8371);
  \draw[ipe pen small, ->]
    (237.371, 458.364)
     -- (245.326, 463.046);
  \draw[ipe pen small, <-]
    (250.393, 466.029)
     -- (259.067, 471.135)
     -- (264.495, 466.312);
  \node[ipe node, anchor=north west]
     at (264.495, 466.312) {$x_9$};
  \node[ipe node, anchor=north east]
     at (114.705, 402.85) {$a$};
  \node[ipe node, anchor=center]
     at (76.977, 457.003) {$b$};
  \draw[ipe pen small, <-]
    (75.439, 435.735)
     -- (76.5793, 451.5911);
  \draw[ipe pen small, <-]
    (153.9713, 365.965)
     -- (116.4203, 399.326);
  \draw[ipe pen small, <-]
    (75.439, 435.735)
     -- (110.721, 404.39);
  \draw[ipe pen small]
    (236.3652, 513.0104)
     -- (230.6078, 518.1233);
  \draw[ipe pen small, <-]
    (232.0373, 516.8541)
     -- (240.8493, 522.0391)
     -- (226.6503, 534.6531);
  \draw[ipe pen small]
    (215.6014, 503.4899)
     -- (207.0243, 511.1071);
  \draw[ipe pen small, ->]
    (219.7833, 509.6431)
     -- (228.2983, 514.6541);
  \node[ipe node, anchor=base east]
     at (226.65, 534.653) {$x_{11}$};
  \draw[ipe pen small]
    (81.7996, 439.4779)
     -- (72.2581, 433.8632);
  \draw[ipe pen small]
    (160.3322, 369.7081)
     -- (150.7907, 364.0934);
  \draw[ipe pen small]
    (138.4711, 425.3357)
     -- (132.8535, 422.0301);
  \draw[ipe pen small]
    (152.7191, 412.6777)
     -- (147.101, 409.3723);
  \draw[ipe pen small, <->]
    (134.709, 423.122)
     -- (148.957, 410.464);
  \node[ipe node, anchor=north east]
     at (141, 416) {$t$};
  \draw[ipe pen small]
    (259.433, 535.099)
     -- (247.3733, 528.0007);
  \draw[ipe pen small, <->]
    (268.8544, 523.9883)
     -- (257.5774, 534.0063);
  \node[ipe node, anchor=south west]
     at (264.216, 529.997) {$w_a$};
  \draw[ipe pen small]
    (287.93, 477.938)
     -- (282.7965, 482.4832);
  \draw[ipe pen small, ->]
    (278.1165, 474.9077)
     -- (286.0715, 479.5897);
  \draw[ipe pen small, <-]
    (295.633, 485.061)
     -- (304.307, 490.167);
  \node[ipe node]
     at (304.307, 490.167) {$t_b$};
  \draw[ipe pen small, <-]
    (256.8194, 525.0184)
     -- (250.0774, 531.0074);
  \node[ipe node, anchor=south west]
     at (275.896, 500.333) {$w_p$};
  \draw[ipe pen small]
    (258.6751, 526.11)
     -- (253.8675, 523.2806);
  \draw[ipe pen small]
    (267.5134, 518.2579)
     -- (262.7058, 515.4285);
  \draw[ipe pen small]
    (270.709, 525.08)
     -- (258.6204, 517.9651);
  \draw[ipe pen small, ->]
    (275.8954, 508.0714)
     -- (265.6574, 517.1664);
  \node[anchor=south west, inner sep=0, outer sep=0, transform shape] at (206.4891, 335.7837){\includegraphics[width=145.3226bp]{UStrip_Dimensions_img_002.pdf}};
  \draw[shift={(351.811, 335.784)}, scale=1.1141, ipe pen small]
    (0, 0) rectangle (-130.437, 79.194);
  \draw[shift={(300.296, 420.34)}, scale=1.1141, darkgray, ipe pen small]
    (0, 0)
     -- (37.63, -18.288);
  \draw[shift={(330.047, 405.881)}, scale=1.1141, ipe pen small]
    (0, 0)
     -- (4.534, -2.203);
  \draw[shift={(329.297, 380.708)}, scale=1.1141, ipe pen small]
    (0, 0)
     -- (4.534, -2.203);
  \draw[shift={(332.572, 404.654)}, scale=1.1141, ipe pen small, <->]
    (0, 0)
     -- (-0.673, -22.595);
  \node[ipe node, anchor=west]
     at (334.426, 392.067) {$h_t$};
  \draw[shift={(280.009, 370.453)}, scale=1.1141, ipe pen small]
    (0, 0)
     -- (-0.136, -4.944);
  \draw[shift={(269.138, 375.778)}, scale=1.1141, ipe pen small]
    (0, 0)
     -- (-0.136, -4.944);
  \draw[shift={(259.104, 377.864)}, scale=1.1141, ipe pen small, ->]
    (0, 0)
     -- (8.938, -4.344);
  \draw[shift={(280.066, 367.676)}, scale=1.1141, ipe pen small, <-]
    (0, 0)
     -- (15.62, -7.591);
  \node[ipe node, anchor=north west]
     at (297.468, 359.219) {$w_t$};
  \node[ipe node, anchor=north west]
     at (209.415, 419.583) {Edge Plating};
  \draw[shift={(247.295, 407.328)}, scale=1.1141, ipe pen small, ->]
    (0, 0)
     -- (8, -18);
  \node[ipe node, anchor=base east]
     at (202.73, 345.394) {
       \begin{minipage}{49bp}\kern0pt
         Back of step structure
       \end{minipage}
     };
  \draw[shift={(202.73, 345.394)}, scale=1.1141, ipe pen small, ->]
    (0, 0)
     -- (35, 6);
  \draw[ipe pen small]
    (247.8382, 497.296)
     -- (244.9792, 499.835);
  \draw[ipe pen small]
    (241.5995, 493.6228)
     -- (236.0926, 498.5149);
  \draw[ipe pen small, ->]
    (232.5861, 490.4298)
     -- (240.171, 494.8933);
  \draw[ipe pen small, <-]
    (246.4087, 498.5655)
     -- (254.0577, 503.0665)
     -- (262.8967, 495.2145);
  \node[ipe node, anchor=north west]
     at (261.065, 493.166) {$x_{10}$};
  \draw[ipe pen small]
    (311.6041, 463.3793)
     -- (307.8871, 466.6823);
  \draw[ipe pen small, ->]
    (295.7944, 456.8195)
     -- (309.7456, 465.031);
  \draw[ipe pen small, <-]
    (315.7766, 468.5023)
     -- (324.4506, 473.6083);
  \draw[ipe pen small]
    (317.635, 466.8511)
     -- (313.918, 470.1541);
  \node[ipe node, anchor=north east]
     at (295.794, 456.82) {$l_{\text{m}}$};
  \draw[ipe pen small]
    (297.496, 483.412)
     -- (292.363, 487.957);
  \draw[ipe pen small]
    (138.4711, 425.3357)
     -- (152.7191, 412.6777);
  \draw[ipe pen small]
    (84.8762, 482.0149)
     -- (75.3347, 476.3999);
  \draw[ipe pen small, <-]
    (78.5156, 478.2718)
     -- (77.3546, 462.22);
\end{tikzpicture}

